Determining the core radio luminosity function of radio AGNs via copula

The radio luminosity functions (RLFs) of active galactic nuclei (AGNs) are traditionally measured based on total emission, which doesn't reflect the current activity of the central black hole. The increasing interest in compact radio cores of AGNs requires determination of the RLF based on core emission (i.e., core RLF). In this work we have established a large sample (totaling 1207) of radio-loud AGNs, mainly consisting of radio galaxies (RGs) and steep-spectrum radio quasars (SSRQs). Based on the sample, we explore the relationship between core luminosity ($L_c$) and total luminosity ($L_t$) via a powerful statistical tool called "Copula". The conditional probability distribution $p(\log L_{c} \mid \log L_{t})$ is obtained. We derive the core RLF as a convolution of $p(\log L_{c} \mid \log L_{t})$ with the total RLF which was determined by previous work. We relate the separate RG and SSRQ core RLFs via a relativistic beaming model and find that SSRQs have an average Lorentz factor of $\gamma=9.84_{-2.50}^{+3.61}$, and that most are seen within $8^{\circ} \lesssim \theta \lesssim 45^{\circ}$ of the jet axis. Compared with the total RLF which is mainly contributed by extended emission, the core RLF shows a very weak luminosity-dependent evolution, with the number density peaking around $z\thicksim 0.8$ for all luminosities. Differences between core and total RLFs can be explained in a framework involving a combination of density and luminosity evolutions where the cores have significantly weaker luminosity evolution than the extended emission.

==> sample.dat <==
0101-649                    0.1630       1.15         0.55        179.2    -0.22    G    1                        
0211-479                    0.2200       1.79         0.23         16.8     0.22    G    1                        
0218-452                    0.1621       0.97         0.55         35.3     0.06    G    1                        
0258-520                    0.0730       1.02         0.58   <     21.3     0.44    G    1                        
0423-687                    0.0642       1.11         0.47   <     19.8     0.54    G    1                        
0546-329                    0.0372       0.91        -0.98         18.1     0.06    G    1                        
0558-388                    0.0462       1.05         0.58   <     28.6     0.06    G    1                        
0609-585                    0.0621       1.03         0.57   <     28.6     0.06    G    1                        
0649-557                    0.0500       2.48         0.56   <     19.8     0.54    G    1                        
0718-340                    0.0284       4.10         0.44   <     28.6     0.06    G    1                        
0816-704                    0.0698       2.56         0.45         21.      0.06    G    1                        
0819-300                    0.0860       4.28        -0.56   <     11.7    -0.49    G    1                        
0843-336                    0.0614       3.23         0.10        131.7    -0.13    G    1                        
0843-568                    0.0070       1.51         0.64   <     28.6     0.06    G    1                        
0932-372                    0.0640       2.12         0.60   <     26.9     0.14    G    1                        
0945-370                    0.0412       1.33         0.54   <     19.8     0.54    G    1                        
0952-306                    0.1454       1.64         0.78   <     28.6     0.06    G    1                        
1002-320                    0.0885       2.27         0.74   <     28.6     0.06    G    1                        
1137-463                    0.0680       1.28         0.12         11.7    -0.49    G    1                        
1141-391                    0.0561       0.91         0.53   <     11.1    -0.59    G    1                        
1234-723                    0.0237       0.97        -0.90        153.7     0.06    G    1                        
1308-441                    0.0506       1.07        -0.69         32.9    -0.12    G    1                        
1324-300                    0.2000       2.25         0.34   <     19.1     0.06    G    1                        
1343-377                    0.0377       1.44         0.15         53.4    -0.19    G    1                        
1452-367                    0.0947       2.90         0.78        127.9     0.06    G    1                        
1452-517                    0.0160       1.68        -0.74        105.      0.06    G    1                        
1602-633                    0.0590       7.20        -0.39   <      6.7     0.06    G    1                        
1610-605                    0.0183       6.09         0.02         29.6     0.06    G    1                        
1758-473                    0.1227       1.06         0.18         88.8     0.02    G    1                        
1910-800                    0.3460       1.66         0.26   <     11.1    -0.59    G    1                        
1921-577                    0.0610       2.37         0.42         13.7    -0.17    G    1                        
2007-568                    0.0548       1.92         1.26         20.      0.06    G    1                        
2014-558                    0.0606       1.42        -0.74         13.2    -0.24    G    1                        
2130-538                    0.0760       2.10        -0.24         22.8     0.07    G    1                        
2151-461                    0.1460       1.23        -0.07   <     28.2     0.08    G    1                        
2225-308                    0.0581       1.79         0.48   <     28.6     0.06    G    1                        
2302-713                    0.3840       1.42         0.72   <     28.6     0.06    Q    1                        
2315-425    PMN J2317-4213  0.0560       0.97   i     0.80   <     20.6     0.49    G    1,37                        
2316-423                    0.0545       1.67         0.05        139.9     0.1     G    1                        
0336-356                    0.0048       1.11         0.26   <     19.8     0.54    G    1                        
0123-016                    0.0180      16.40         0.93        100.     -0.3     G    2                        
0736+017                    0.1910      2.840         0.21       1780.              Q    2                        
1251-122                    0.0150      14.70         0.56         88.     -0.29    G    2                        
1510-089                    0.3600       3.48         0.04       1613.      0.09    Q    2                        
1514-241                    0.0490       1.78        -0.13       1480.      0.41    G    2                        
1559+021                    0.1048      16.10         0.52         28.      0.17    G    2                        
1954-388                    0.6300       1.09        -0.30       1980.              Q    2                        
2128-123                    0.5010       1.67        -0.06       1900.              Q    2                        
2243-123                    0.6320       1.54         0.23       2610.              Q    2                        
2345-167                    0.6000       2.09         0.45       2740.              Q    2                        
0005-199                    0.1223       2.08         0.70         14.     -0.54    G    3,4,5                    
0007-325    IC1531          0.0256       0.76         0.29        230.     -0.59    G    3,4                      
0013-240                    0.0640       0.26         0.04        190.      0.57    G    3,4                      
0013-316                    0.1071       1.36         0.92          5.     -0.23    G    3,4,5                    
0038-210                    0.0918       1.27         0.54        160.     -0.23    G    3,4                      
0244-304    NGC 1097        0.0042       0.86         0.64   <      3.      0.14    G    3,4                      
0257-398                    0.0662       2.57         0.64   <      4.      0.23    G    3,4,5                    
0307-305                    0.0682       1.98         0.69          3.     -0.23    G    3,4,5                    
0312-343                    0.0669       0.94         0.62         25.      1.00    G    3,4,5                    
0331-363    NGC 1365        0.0055       1.06         0.70   <      1.              G    3,4                      
0449-175                    0.0317       1.85         0.81         10.     -0.74    G    3,4,5                    
0452-190                    0.0389       0.66         0.54         25.     -0.13    G    3,4,5                    
0505-375    NGC 1808        0.0033       1.17         0.67         15.      0.      G    3,4                      
1329-328                    0.0480       3.82         0.89   <      6.      0.39    G    3,4                      
1404-267    IC 4374         0.0218       1.09         0.39        280.      0.09    G    3,4,5                    
1521-300                    0.0195       0.26         -0.2        160.     -0.47    G    3,4,5                    
1928-340                    0.0980       3.52         1.05         21.     -0.23    G    3,4,5                    
2013-308                    0.0883       2.47         0.86         10.     -0.47    G    3,4,5                    
2059-311                    0.0390       0.67         0.50         18.      0.69    G    3,4,5                    
2128-388    NGC 7075        0.0185       1.79         0.64         20.     -0.11    G    3,4,5                    
2209-255                    0.0624       0.5          0.00         50.     -0.01    G    3,4,5                    
2236-176                    0.0744       4.31         0.81         10.     -0.23    G    3,4,5                    
2236-364                    0.0577       1.31         0.57          8.     -0.34    G    3,4                      
2254-367    IC 1459         0.0060       0.7          0.12       1000.      0.48    G    3,4                      
2331-240                    0.0477       0.81         -0.0       1100.     -0.29    G    3,4                      
2333-327                    0.0518       0.67         0.61         12.     -0.23    G    3,4,5                    
2350-374                    0.1151       0.76         0.55   <      4.      0.23    G    3,4,5                    
2353-184                    0.0727       2.05         0.78   <     10.      0.23    G    3,4,5                    
0523-327                    0.0769       3.07         0.94         15.     -0.38    G    3,4                      
0533-377                    0.0961       0.96         0.80         13.     -0.38    G    3,4,5                    
0548-322                    0.0690       1.25         0.64         70.     -0.23    Q    3,4                      
0548-317                    0.0400       2.3          0.66   <      6.      0.23    G    3,4,5                    
0712-349                    0.0442       0.74         0.55         25.     -0.29    G    3,4,5                    
0940-304                    0.0386       0.68         0.58         47.     -0.46    G    3,4,5                    
0958-314    NGC 3100        0.0088       0.94         0.06        590.      0.25    G    3,4                      
1107-372    NGC 3557        0.0103       0.96         0.70         10.     -0.56    G    3,4,5                    
1142-341                    0.0682       1.21         0.92         15.     -0.71    G    3,4                      
1144-327                    0.0602       1.03         0.67         10.     -0.97    G    3,4                      
1159-185                    0.0057       1.25         0.78   <      5.      0.23    G    3,4                      
1228-335                    0.0563       0.92         0.60         13.     -0.3     G    3,4                      
1254-300                    0.0542       3.03         0.90   <      5.      0.23    G    3,4                      
1258-321                    0.0170       2.99         0.59        100.     -0.38    G    3,4,5                    
1306-241                    0.0139       0.45         0.54        210.      0.94    G    3,4                      
0247-207                    0.0868       3.3          0.97         23.     -0.56    G    3,4,5                    
1043-290                    0.0597       0.88         0.47         55.     -0.28    G    3,4,5                    
0153+053                    0.0185       2.12         0.5          10.      0.28    G    4                        
2048-572                    0.0113       3.74         0.83         29.      2.04    G    4                        
0034+25     UGC367          0.0321       0.29         0.63         10.              G    6,7                      
0055+26     N326            0.0472       5.26         0.81         11.              G    6,7                      
0055+30     N315            0.0167       3.01         0.33        588.              G    6,7                      
0116+31     4C 31.04        0.0592       3.75         0.39       1250.              G    6,7                      
0120+33     N507            0.0164       0.74         1.4           1.4             G    6,7                      
0149+35     N708            0.0160       0.39         0.6           5.              G    6,7                      
0206+35     4C 35.03        0.0375       4.90         0.63        106.              G    6,7                      
0222+36                     0.0327       0.37         0.21        140.     -0.47    G    6,7,8                    
0258+35     N1167           0.0160       4.19         0.51   <    243.      0.72    G    6,7,8                    
0326+39                     0.0243       2.04         0.53         78.     -0.55    G    6,7,9                    
0331+39     4C 39.12        0.0202       1.85         0.49        149.              G    6,7                      
0648+27                     0.0409       0.27         0.66         58.              G    7                        
0722+30                     0.0191       0.41         1.08         51.     -0.5     G    6,7,10,11,12,13          
0755+37     N2484           0.0413       6.34         0.65        195.              G    6,7                      
0800+24                     0.0433       0.34         0.65          3.     -0.86    G    6,7,10,11,12             
0836+29B    4C 29.30        0.0650       1.68         0.62         63.0    -0.86    G    6,7,10,11,12             
0844+31     IC2402          0.0675       4.03         0.75         40.     -0.37    G    6,7,10,11,12,14          
0915+32                     0.0620       0.50         0.45          8.0     0.23    G    6,7,10,11,12             
0924+30                     0.0266       1.88         1.01   <      0.4    -0.03    G    6,7,10,11,12             
1040+31                     0.0360       1.82         0.59         55.     -0.19    G    6,7,10,11,12             
1101+38     Mkn 421         0.0300       1.24         0.23        640.      0.      G    6,7,10,11,12             
1102+30                     0.0720       1.00         0.69         26.     -0.75    G    6,7,10,11,12             
1113+29     4C 29.41        0.0489       5.32         0.53         41.     -0.15    G    6,7,10,11,12             
1116+28                     0.0667       0.73         0.65         30.     -0.21    G    7,10,11,12,15            
1122+39     N3665           0.0067       0.31         0.61          6.      0.38    G    6,7,10,11,12,15   
1217+29     N4278           0.0021       0.62         0.21        162.              G    6,7,10,11,12             
1256+28     N4869           0.0224       1.57         1.01          2.0             G    6,7,10,11,12             
1257+28     N4874           0.0239       0.54         0.73          1.1             G    6,7,10,11,12             
1321+31     N5127           0.0161       3.87         0.62         21.              G    6,7,10,11,12             
1322+36     N5141           0.0175       1.84         0.43        150.              G    7                        
1339+26     UGC8669         0.0722       1.26         1.15   <     55.              G    7,10,11,12               
1346+26     4C 26.42        0.0633       3.38         0.89         53.              G    6,7,10,11,12             
1422+26                     0.0370       2.17         0.71         25.0             G    6,7,10,11,12             
1441+26                     0.0621       0.66         0.58          3.4             G    7,10,11,12,15            
1525+29                     0.0653       0.46         0.70          2.5             G    6,7,10,11,12             
1557+26     IC4587          0.0442       0.25         0.41         31.      0.      G    7,10,11,12               
1610+29     N6086           0.0313       0.34         0.69          1.1             G    6,7,10,11,12,16          
1621+38     N6137           0.0310       1.00         0.53         50.              G    6,7                      
1652+39     Mkn 501         0.0337       1.90         0.15       1250.              Q    6,7                      
1855+37                     0.0552       0.9          0.81   <    100.              G    6,7                      
2116+26     N7052           0.0164       0.34         0.02         47.              G    6,7                      
2236+35     UGC12127        0.0277       0.83         0.55          8.0             G    6,7                      
0708+32                     0.0672       0.29         1.18         15.      0.3     G    7,10,11,12               
0828+32     4C 32.25        0.0513       4.37         0.77          3.3             G    7,10,11,12               
0836+29                     0.0790       1.68         0.62        152.     -0.24    G    6,7,14                   
0838+32     4C 32.26        0.0680       1.92         0.85          7.5             G    7,10,11,12               
0908+37                     0.1040       1.19         0.56         37.     -0.31    G    10,11,12,13,15           
0913+38                     0.0711       0.82         0.82   <      1.0             G    7,10,11,12               
0922+36B                    0.1125       1.82         0.98         15.     -0.4     G    10,11,12                 
1003+26                     0.1165       0.30         1.32          0.9             G    10,11,12                 
1005+28                     0.1476       0.25         1.15          6.3             G    10,11,12,13,15           
1037+30     4C 30.19        0.0909       1.15         0.91   <     84.      0.89    G    7,10,11,12               
1113+24                     0.1021       0.26         1.51   <      0.3    -0.03    G    10,11,12,13,17           
1141+37                     0.1150       5.14         0.64          5.1    -0.1     G    10,11,12                 
1204+24                     0.0769       0.27         0.76          8.     -0.06    G    7,10,11,12,15            
1204+34                     0.0788       1.01         0.65         23.     -0.24    G    7,10,11,12,13            
1225+26A                    0.0636       0.575        1.11   <     20.              G    10                         
1243+26B                    0.0891       0.89         0.77   <      1.8             G    7,10,11,12               
1251+27     3C 277.3        0.0857       6.30         0.60         12.              G    7,10,11,12               
1316+29     4C 29.47        0.0728       3.15         0.71         31.      0.24    G    7,10,11,12               
1347+28                     0.0724       0.52         0.73          4.8    -0.29    G    7,10,11,12               
1357+28                     0.0629       0.69         0.80          6.2     0.07    G    7,10,11,12               
1358+28                     0.0823       0.88         1.14         28.              G    10,38                         
1358+30                     0.1104       0.88         0.69   <      0.4             G    10,11,12,17              
1447+27                     0.0306       0.34         0.74         33.              G    10,11,12,13              
1450+28                     0.1265       0.38         0.75          6.7    -0.09    G    10,11,12,13,16           
1512+30                     0.0931       0.27         0.71   <      0.4    -0.03    G    7,10,11,12               
1521+28                     0.0825       1.57         0.73         56.     -0.2     G    7,10,11,12,14            
1527+30                     0.1143       0.45         0.98          9.3     0.68    G    10,11,12,13              
1528+29                     0.0843       0.73         1.27          4.5    -0.4     G    7,10,11,12               
1613+27                     0.0647       0.45         0.67         25.     -0.21    G    7,10,11,12,15            
1615+32                     0.1520       6.80         0.80         22.     -0.54    G    10,11,12,13,15           
1637+29                     0.0875       0.81         0.78         13.              G    7,10,11,12,7             
1638+32                     0.1398       0.60         0.56         64.     -0.1     G    10,11,12                 
1643+27                     0.1017       0.29         0.92          8.2    -0.39    G    10,11,12                 
1657+32A                    0.0631       0.53         0.75          2.5     0.79    G    7,10,11,12               
1658+30     4C 30.31        0.0351       1.55         0.84         84.     -0.28    G    7,10,11,12               
1658+32A                    0.1024       0.60         0.85          2.4             G    10,11,12                 
1726+31                     0.1670       6.15         0.66          6.5     0.1     G    10,11,12,13,16           
1736+32                     0.0741       0.60         0.76          8.      0.44    G    7,10,11,12               
1752+32B                    0.0449       0.32         0.91         12.              G    7,10,11,12               
1827+32A                    0.0659       0.74         0.75         26.     -0.27    G    7,10,11,12               
1144+352    B2 1144+35B     0.0631       0.33        -0.53        243.              G    7,18,25
1254+27     NGC4819         0.0246       0.23         0.83          1.5     0.34    G    6,7,10,11,12             
1430+25                     0.0813       1.39         0.89          1.2             G    7,10,11,12,16            
1553+24                     0.0426       0.21         0.25         40.      0.22    G    6,7,10,11,12             
1443+77     3C303.1         0.2670       7.00         0.79   <      5.              G    17                       
2318+23     3C460           0.2680       4.60         1.02   <     15.              G    17                       
1108+27     NGC 3563        0.0331       0.21         0.45         19.     -0.24    G    6,10,11,12,15            
455+28      4C28.38         0.1411       1.64         0.70          1.4     1.      G    10,11,12,13,15           
1457+29                     0.1471       0.70         0.71         20.4     0.28    G    10,11,12,13,15           
1747+30                     0.1297       0.22         1.17         10.     -0.63    G    10,11,12                 
1317+33                     0.0379       0.26         0.90          8.              G    6                        
1318+34     IC 0883         0.0233       0.34         0.96         84.              G    19                       
1142+20     3C 264          0.0217       19.3         1.00        200.              G    7,21                     
2357-326                    1.2750       0.71   i     0.85        435.7             Q    20,21,22,23              
2358-161                    2.0440       0.88   i     0.76        326.7             Q    20,21,22,23              
0016-10                     0.0271       3.55         1.11          4.              G    20,21,22,23              
0018-19                     0.0952       2.72         0.73         49.4             E    20,21,22,23              
0045-096                    0.0137       1.07         0.98          0.5             G    20,21,22,23              
0046-300                    0.1071       1.10         0.74        158.2             G    20,21,22,23              
0046-067                    2.0630       1.84         1.05         24.7             Q    20,21,22,23              
0101-025                    2.0500       1.18         0.82         23.8             Q    20,21,22,23              
0102-335                    0.3800       1.43         0.94        124.7             Q    20,21,22,23              
0103-021                    2.2010       1.22         0.67        470.              Q    20,21,22,23              
0105-008                    1.3735       1.29         0.63        628.6             Q    20,21,22,23              
0108-142                    0.0516       2.86         0.70         23.7             G    20,21,22,23              
0111-002                    0.3890       0.88         0.67         32.6             G    20,21,22,23              
0119-046                    1.9250       2.93         0.66        528.              Q    20,21,22,23              
0122-042                    0.5610       1.73         1.00          1.8             G    20,21,22,23              
0205-229                    0.6800       1.77         0.75          0.5             G    20,21,22,23              
0215-167                    0.5157       2.20         0.72        393.4             Q    20,21,22,23              
0222-008                    0.6870       3.15         0.86          2.3             Q    20,21,22,23              
0222+000                    0.5230       0.81   i     0.68        103.1             Q    20,21,22,23              
0232-042                    1.4398       4.06         0.80        236.              Q    20,21,22,23              
0244-128                    2.2010       0.61   i     0.14        359.3             Q    20,21,22,23              
0253-218                    1.4700       0.94         0.60        251.              Q    20,21,22,23              
0300-004                    0.7001       3.10         0.99         32.5             Q    20,21,22,23              
0312-034                    1.0720       4.70         1.06          6.9             Q    20,21,22,23              
0336-019                    0.8520       1.98        -0.06       2227.2             Q    20,21,22,23              
0336-017                    3.1970       0.92         0.34        456.3             Q    20,21,22,23              
0414-060                    0.7750       3.48         1.19        154.6             Q    20,21,22,23              
0424-131                    2.1590       1.39         0.27        283.6             Q    20,21,22,23              
0537-158                    0.9470       0.78         0.54        399.8             Q    20,21,22,23              
0557-168                    1.2400       2.16         1.18         20.3             Q    20,21,22,23              
0736-019                    1.0330       3.21         0.86         12.5             Q    20,21,22,23              
0837-120                    0.1976       3.82         0.61        171.              Q    20,21,22,23              
0859-140                    1.3330       3.93         0.15       1923.4             Q    20,21,22,23              
0902-197                    0.7580       1.52         0.75         31.5             Q    20,21,22,23              
0913-025                    1.2030       1.55         0.62         22.4             Q    20,21,22,23              
0957+003                    0.9053       3.15         0.93         87.5             Q    20,21,22,23              
1103-006                    0.4233       2.44         0.76        103.5             Q    20,21,22,23              
1159-036                    1.1020       0.86         0.82          2.6             Q    20,21,22,23              
1254+006                    1.2585       0.91         0.61         23.9             Q    20,21,22,23              
1254-333                    0.1900       3.25         0.80          4.9             Q    20,21,22,23              
1304-318                    1.2110       1.03         0.58        167.7             Q    20,21,22,23              
1317-005                    0.8910       3.37         0.71        436.2             Q    20,21,22,23              
1424-118                    0.8060       4.99         1.02         12.7             Q    20,21,22,23              
1434-076                    0.6970       2.77         0.93         16.8             Q    20,21,22,23              
1454-060                    1.2490       2.98         0.73        310.9             Q    20,21,22,23              
1504-164                    1.7900       1.87         0.79        252.6             Q    20,21,22,23              
1556-245                    2.8130       0.89   i     0.19        382.4             Q    20,21,22,23              
2005-044                    0.5890       3.01         0.89        135.8             Q    20,21,22,23              
2154-205                    2.0000       0.62   i     0.97         54.8             Q    20,21,22,23              
2208-137                    0.3920       3.00         0.69        464.1             Q    20,21,22,23              
2246-309                    1.3070       0.92         0.57        361.7             Q    20,21,22,23              
2300-18                     0.1283       2.86         0.52        282.              G    20,21,22,23              
2302-279                    1.4350       0.72         0.72         69.9             Q    20,21,22,23              
2310-322                    0.3370       1.97         0.75         54.7             Q    20,21,22,23              
2314-116                    0.5490       0.85         0.62         62.4             Q    20,21,22,23              
2320-312                    2.5470       1.59         1.12         72.3             Q    20,21,22,23              
2335-181                    1.4460       2.49         0.66        317.2             Q    20,21,22,23              
2013-307                    0.978        2.15         0.74        218.6             Q    20,21,22,23              
0446-208                    1.894        0.76         0.90         61.4             Q    20,21,22,23              
0003+158    4C15.01         0.450        2.25         0.78        125.      0.28    Q    21,23,24                 
0007+332    4C33.01         0.743        1.66         0.94          4.8     0.0     Q    24,25                    
0017+257    4C25.01         0.284        1.51         0.55        285.8    -0.21    Q    24,25                    
0038-019    4C-02.04        1.690        3.29         0.83         58.              Q    21,23,24                 
0041+007                    0.112        0.73         1.01         20.              G    21,23,24                 
0041+119    4C11.06         0.228        1.90         0.75         17.     -0.28    Q    21,23,24                 
0044-055    4C-05.03        1.869        1.63         0.98         58.              Q    21,23,24                 
0051+291    4C29.01         1.828        0.97         0.72        140.              Q    24,25                    
0110+297    4C29.02         0.363        1.67         0.68         67.4     0.25    Q    24,25                    
0118+034    4C03.02         0.765        3.64         0.95         33.     -0.12    Q    21,23,24                 
0130+242    4C24.02         0.457        1.75         0.71         43.4    -0.51    Q    24,25                    
0136+397    4C39.04         0.211        2.101        0.87         13.      1.02    G    24,25                    
0137+012    4C01.04         0.260        3.32         0.58        150.      0.35    Q    21,23,24                 
0145+532    3C52            0.285        7.53   i     0.66          8.              G    24,26                    
0204+29     4C29.06         0.109        3.82         0.53         24.              G    24,25                    
0214+108    4C10.06         0.408        4.06         0.87        100.      0.64    Q    21,23,24                 
0225-014    4C-01.11        2.037        1.17         0.80         82.              Q    21,23,24                 
0234+589    3C69            0.458       12.60   i     0.95         30.              G    24,26                    
0238+100                    1.816        1.1          1.06         21.              Q    21,23,24                 
0307+444    4C44.07         1.165        3.73         0.62        199.              Q    24,27                    
0309+390    4C39.11         0.161        4.637        0.67         34.      0.23    G    24,25                    
0313+344    4C34.13         1.156        1.799        0.97          6.              Q    24,25                    
0353+027    4C02.11         0.602        2.34         0.75         44.              Q    21,23,24                 
0404+428    3C103           0.331        14.47        0.88         16.              G    24,27                    
0409+229    4C22.08         1.215        3.263        0.48        430.     -0.49    Q    24,25                    
0415+379    3C111           0.049        22.62        0.63       1370.      0.029   G    24,25                    
0417+17     3C114           0.815        4.09         0.89         14.              G    21,23,24                 
0459+25     3C133           0.278        14.54        0.70        410.     -0.44    G    24,25                    
0610+26     3C154           0.580        9.2          0.73        540.      0.12    Q    24,25                    
0621+401    3C159           0.482        5.490        0.92          3.              G    24,25                    
0640+23     3C165           0.296        7.269        0.86         10.              G    24,25                    
0642+214    3C166           0.245        6.93   i     0.77        610.     -0.05    G    24,26                    
0704+384    4C38.20         0.579        3.289        0.91         65.      0.18    Q    24,25                    
0712+534    4C53.16         0.064        3.64   i     0.64         31.0     0.42    G    24,26                    
0723+679    3C179           0.846        5.60   i     0.59        408.      0.047   Q    24,26                    
0730+257    4C25.21         2.686        1.795        1.02         17.      1.00    Q    24,25                    
0742+021    3C187           0.350        4.55         0.91          3.      0.24    G    21,23,24                 
0742+318    4C31.30         0.462        2.460        0.46        640.     -0.04    Q    24,25                    
0752+258    OI287           0.446        1.447        1.00         27.      0.43    Q    24                       
0805+046    4C05.34         2.877        0.91         0.58        250.              Q    21,23,24                 
0805+578    4C57.15         0.438        2.85   i     0.80         26.      0.31    Q    24,26                    
0806+426    3C194           1.184        5.68         0.84          5.              G    24                       
0814+227    4C22.20         0.98         3.288        0.63         50.     -0.37    Q    24,25                    
0818+472    3C197.1         0.130        4.68         0.67          7.              G    24                       
0821+447    4C44.17         0.904        2.26         0.87         14.9     0.38    Q    24                       
0831+557    4C55.16         0.241        9.63   i     0.11       5276.      0.34    G    24,26                    
0836+195    4C19.31         1.691        1.51   i     0.84         77.              Q    24,26                    
0839+616    4C61.19         0.862        2.34   i     0.96         16.0     1.02    Q    24,26                    
0840+299    4C29.31         0.3980       2.8          0.78         40.              Q    24,25                    
0846+100    4C09.31         0.366        1.92         0.84          6.      0.13    Q    21,23,24                 
0849+424    4C42.27         0.978        1.31         0.90          6.8             Q    24                       
0856+170    4C17.46         1.449        1.97         0.89         10.              Q    21,23,24                 
0906+546    4C54.18         0.625        1.99   i     0.75          7.7             Q    24,26                    
0918+381    4C38.29         1.108        2.512        0.89        104.      0.86    G    24,25                    
0919+218    4C21.25         1.421        1.800        0.80         22.      0.86    Q    24,25                    
0922+149    4C14.31         0.896        3.32         0.94         26.              Q    21,23,24                 
0923+392    4C39.25         0.699        3.420       -0.10       5518.              Q    24,25                    
0926+117    4C11.32         1.754        1.69         0.88          2.1             Q    21,23,24                 
0927+362    3C220.2         1.157        5.359        0.75         60.      0.95    Q    24,25                    
0932+022    4C02.27         0.659        2.25         0.75         97.     -0.39    Q    21,23,24                 
0937+391    4C39.27         0.618        2.075        0.92         10.0     0.00    Q    24,25                    
0938+399    3C223.1         0.108        4.938        0.58          3.3             G    24,25                    
1001+226    4C22.26         0.974        2.077        0.90         34.2     0.090   Q    24,25                    
1004+130    4C13.41         0.241        2.74         0.71         12.      0.04    Q    21,23,24                 
1007+417    4C41.21         0.611        4.10         0.67        189.     -0.1     Q    24                       
1012+022    4C02.30         1.374        2.01         0.72         37.              Q    21,23,24                 
1012+232    4C23.24         0.565        2.07         0.34       1083.     -0.33    Q    24                       
1015+277    4C27.21         0.469        3.311        0.71         25.0    -0.11    Q    24,25                    
1017+487    4C48.29         0.053        2.83   i     0.56         82.8     0.04    G    24,26                    
1023+067    3C243           1.699        3.43         1.21         52.0             Q    21,23,24                 
1047+096    4C09.37         0.786        1.29         0.85         29.              Q    21,23,24                 
1048+240    4C24.23         1.274        1.595        0.95         15.      0.71    Q    24,25                    
1055+201    4C20.24         1.111        5.22   i     0.52        560.1    -0.48    Q    24,26                    
1058+110    4C10.30         0.423        2.03         0.85         96.              Q    21,23,24                 
1104+167    4C16.30         0.634        2.1          0.55        388.      0.32    Q    21,23,24                 
1123+203    4C20.25         0.132        1.24   i     0.46        230.      0.14    G    24,26                    
1130+106    4C10.33         0.540        2.74         0.69        115.              Q    21,23,24                 
1130+339    4C33.27         0.190        2.21         0.76         55.      0.32    G    24                       
1132+303    3C261           0.614        3.790        1.03         72.      0.93    Q    24,25                    
1148+387    4C38.31         1.303        1.922        0.86        343.      0.43    Q    24,25                    
1148+477    4C47.33         0.867        2.29         1.02          8.7             Q    24                       
1150+497    4C49.22         0.334        3.68   i     0.62        310.              Q    24,26                    
1151+38     4C38.32         0.1982       2.923        0.83         51.     -0.15    G    24,25                    
1156+631    4C63.15         0.594        3.07   i     0.81         13.      0.22    Q    24,26                    
1158+318    3C268.2         0.362        4.080        0.97          4.              G    24,25                    
1209+74     4CT74.17.1      0.107        1.44   i     0.87         14.              G    24,26                    
1213+538    4C53.24         1.065        7.39   i     0.67          7.5             Q    24,26                    
1221+423    3C272           0.944        4.02         1.01          0.3             G    24                       
1222+216    4C21.35         0.435        3.29   i     0.50        480.      0.43    Q    24,26                    
1226+105                    2.296        2.14         1.00         34.0             Q    21,23,24                 
1232+39     4C39.37         3.22         1.13         1.47          0.75            G    24                       
1247+450    4C45.26         0.799        1.78   i     0.79          9.4             Q    24,26                    
1248+305    4C30.25         1.061        1.250        0.90          4.6             Q    24,25                    
1249+508    3C277           0.414        3.93   i     0.96          3.2             G    24,26                    
1250+568    3C277.1         0.321        6.94   i     0.63         28.              Q    24,26                    
1258+404    3C280.1         1.659        4.51         1.05         37.0     0.77    Q    24                       
1305+06     3C281           0.602        3.37         0.86         15.              Q    21,23,24                 
1317+520    4C52.27         1.06         2.95   i     0.52        310.5     0.24    Q    24,26                    
1318+113    4C11.45         2.171        5.9          0.69          2.5             Q    21,23,24                 
1319+648    4C64.18         0.23         2.00   i     0.82          6.0             G    24,26                    
1323+655    4C65.15         1.618        1.93   i     0.76         12.0             Q    24,26                    
1331-09                     0.081        6.7          0.90         90.              G    21,23,24                 
1332+552    4C55.27         1.249        1.76   i     0.90          6.              Q    24,26                    
1354+195    4C19.44         0.72         6            0.44       2016.      0.28    Q    24                       
1356+581    4C58.29         1.371        2.17   i     0.85          7.7             Q    24,26                    
1422+202    4C20.33         0.871        5.11   i     0.74         37.              Q    24,26                    
1423+242    4C24.31         0.649        4.342        0.77         55.      0.0     Q    24                       
1433+177    4C17.59         1.203        2.44         0.60        302.     -0.37    Q    21,23,24                 
1446+206    3C304           0.254        2.97   i     1.06        100.              G    24,26                    
1451+097    4C09.52         0.632        1.94         0.73         56.              Q    21,23,24                 
1456+092                    1.991        1.71         0.70        115.              Q    21,23,24                 
1509+158    4C15.45         0.828        2.5          0.68        125.      0.14    Q    21,23,24                 
1512+370    4C37.43         0.371        2.136        0.80         80.     -0.52    Q    24,25                    
1520+72     4C72.20         0.799        4.6          0.84         64.              Q    24,28                    
1530+137    4C13.55         0.771        2.98         0.75         34.      0.29    Q    21,23,24                 
1545+210    3C323.1         0.264        4.66   i     0.71         45.     -0.20    Q    24,26                    
1547+309    4C30.29         1.170        4.270        0.97          9.              G    24,25                    
1548+114    4C11.50         0.436        2.34         0.59        353.     -0.63    Q    21,23,24                 
1602-001    4C-00.63        1.625        2.16         0.78        165.              Q    21,23,24                 
1606+180    4C18.47         0.346        1.64         0.85         15.      0.12    Q    21,23,24                 
1606+289    4C28.40         1.989        2.424        0.93         13.              Q    24,25                    
1628+363    4C36.28         1.254        1.678        0.87         50.      0.0     Q    24                       
1634+176                    1.897        1.27         0.90         24.0             Q    21,23,24                 
1634+269    3C342           0.561        3.788        0.83         14.              Q    24,25                    
1642+690    4C69.21         0.751        2.07   i     0.15       1350.     -0.27    Q    24,26                    
1656+571    4C57.28         1.281        2.31   i     0.43        540.              Q    24,26                    
1658+575    4C57.29         2.173        1.79   i     0.98         12.              Q    24,26                    
1721+343    4C34.47         0.206        2.961        0.55        370.      0.20    Q    24,25                    
1732+655    4C65.21         0.856        2.55   i     0.84         54.0    -0.06    Q    24,26                    
1737+314    4C31.48         0.335        1.350        0.96         41.      0.17    G    24,25                    
1739+184    4C18.51         0.186        2.57         0.81         31.     -0.07    Q    21,23,24                 
1741+279    4C27.38         0.372        1.766        0.65        196.      0.53    Q    24,25                    
1807+698    3C371           0.050        2.52   i     0.23       1630.     -0.26    Q    24,26                    
1816+475    4C47.48         2.225        1.60         0.94         20.0             Q    24                       
1825+743    3C379.1         0.256        4.07   i     0.72         12.              G    24,29                    
1829+29     4C29.56         2.51         4.581        0.42       1190.      0.67    Q    24,25                    
1830+285    4C28.45         0.594        3.09         0.55        551.      0.40    Q    24                       
1834+196                    0.017        4.2          0.96        160.      0.15    G    24                       
1924+507    4C50.47         1.098        1.33   i     0.60        214.              Q    24,26                    
1954+513                    1.22         3.24   i     0.27       1453.              Q    24,26                    
1957+405    3C405           0.057        4.87   i     0.95        970.     -0.20    G    24,30                    
1957+517    4C51.40         0.62         4.11   i     0.95         15.              G    24,26                    
2058-13                     0.030        3.7          0.84         23.              G    21,23,24                 
2112+172    4C17.86         0.878        1.36         0.89         64.              Q    21,23,24                 
2117+605    3C430           0.0555      16.35   i     0.69         11.     -0.08    G    24,26                    
2126+073B   3C435B          0.865        2.95   i     0.89         10.     -0.52    G    24,23,34                 
2150+053    4C05.81         1.979        2.94         0.90         27.2             Q    21,23,24                 
2156+297    4C29.64         1.753        3.290        0.73        290.              Q    24,25                    
2158+101    4C10.67         1.725        1.35         0.83        115.              Q    21,23,24                 
2209+080    4C08.64         0.484        4.62         0.63        225.      0.97    Q    21,23,24                 
2222+051    4C05.84         2.323        2.61         0.95         17.0             Q    21,23,24                 
2223+210                    1.959        3.57   i     0.50        940.              Q    24,26                    
2230+114    4C11.69         1.037        9.22         0.11       3740.      0.37    Q    21,23,24                 
2248+192    4C19.74         1.806        2.75   i     0.96          5.5             Q    24,26                    
2251+113    4C11.72         0.323        4.16         0.73         21.              Q    21,23,24                 
2251+134    4C13.85         0.673        2.71         0.44        397.      0.03    Q    21,23,24                 
2303-052    4C-05.95        1.139        1.95         0.56        463.     -0.40    Q    21,23,24                 
2308+098    4C09.72         0.432        1.99         0.74        102.              Q    21,23,24                 
2325+269    4C27.52         0.875        3.983        0.74         53.      0.83    Q    24,25                    
2325+293    4C29.68         1.015        4.410        0.86         41.2     0.47    Q    24,25                    
2332+489                    1.534        1.72   i     0.90          9.0             Q    24,26                    
2349+327    4C32.69         0.659        2.36         0.87         23.      0.28    Q    24,25                    
2349-014    4C-01.61        0.174        3.78         0.70        190.              Q    21,23,24                 
2353+283    4C28.59         0.731        1.483        0.64         52.     -0.12    Q    24,25                    
2353-018                    1.028        0.59   i     1.31          3.              G    24,26                    
2354+144    4C14.85         1.81         2.82         0.70         82.      0.38    Q    21,23,24                 
2355+490    4C49.48         1.052        2.23   i     0.69         45.0     0.80    Q    24,26                    
2357+004                    0.084        0.76         1.05         15.              G    21,23,24                 
0006+014                    1.302        0.51   i     0.76         20.              Q    24,26                    
0032+423    4C42.01         1.588        0.92         0.84          2.4             Q    24                       
0033+079    4C08.04         1.578        1.04         0.82         19.2             Q    21,23,24                 
0045-024                    0.535        0.93         0.88          9.              G    21,23,24                 
0109+176    4C17.09         2.157        1.61         0.84         24.8             Q    21,23,24                 
0238-084                    0.005        0.84         0.10       1130.     -0.67    G    21,23,24                 
0354+202                    1.728        0.61   i     1.02          2.6             Q    24,26                    
0534-201                    0.995        0.159  i     0.00        177.      0.85    Q    24,31                    
0714+286    4C28.18         0.083        1.959        0.59         17.     -0.96    G    24,25                    
0730+659                    1.937        0.226  i     0.78          5.6             Q    24,32                    
0745+521                    0.068        0.54   i     0.70         39.      0.31    G    24,26                    
0758+120                    2.66         0.36   i     0.79         33.0             Q    24,26                    
0805+309    4C30.14         0.317        1.360        0.83         93.              G    24,25                    
0808+289                    1.91         0.261        0.66         33.7             Q    24,25                    
0810+327                    0.842        0.500        0.41        148.2             Q    24,25                    
0821+621    4CP62.12B       0.542        1.02   i     0.38        310.     -0.47    Q    24,26                    
0821+695                    0.538        0.58   i     1.14          6.0     0.23    G    24,33                    
0827+193    4C19.30         0.658        1.60   i     0.77          8.     -0.10    Q    24,26                    
0831+101                    1.76         0.53   i     0.80          8.              Q    24,26                    
0848+155    OJ180           2.016        1.18         0.70         67.2             Q    21,23,24                 
0901+285                    1.121        0.269        0.53         33.              Q    24,25                    
0906+30                     0.7834       0.210        0.92          7.9             Q    24,25                    
0920+312    B20920+31A      0.6292       0.910        0.94         35.0             Q    24,25                    
0939+278                    1.6512       0.859        0.78         21.0             Q    24,25                    
0952+097    4C09.35         0.2985       1.25         0.83          7.      0.21    Q    21,23,24                 
1003+328                    1.0264       1.090        0.60        153.              Q    24,25                    
1011+280    4C28.25         0.899        1.522        0.64         71.      0.36    Q    24,25                    
1038+528    OL+564          0.677        1.11   i     0.11        416.      0.26    Q    24,26                    
1108+399                    0.590        1.115        0.76         79.      1.00    G    24,25                    
1118+128    4C12.40         0.685        1.17         0.81          7.     -0.13    Q    21,23,24                 
1126+101                    1.515        1.41         0.40        231.              Q    21,23,24                 
1146+111                    0.863        0.51   i     0.90          4.      0.24    Q    24,26                    
1157+118                    0.731        0.59   i     0.90         11.      0.85    Q    24,26                    
1208+322                    0.388        0.6          0.66         43.              Q    24,25                    
1213+422    4C42.34         0.12         0.58         0.79         31.      0.12    G    24,26                    
1214+106                    1.884        0.49   i     0.90          3.3             Q    24,26                    
1221+186    4C18.34         1.401        1.24         0.79         20.              Q    21,23,24                 
1222+320    B2 1222+20B     1.284        0.310        0.78          3.4             Q    24,25                    
1223+252    4C25.40         0.268        0.806        0.90          4.     -0.58    Q    24,25                    
1227+08     NGC 4472        0.0033       1.19   i     0.66         57.      0.62    G    24,35                    
1232+414    4C41.24         0.1918       1.68         0.70          8.              G    24,26                    
1233+108                    0.665        0.77         0.69          8.      0.83    Q    21,23,24                 
1243-072                    1.286        1.01        -0.62       1300.     -0.35    Q    21,23,24                 
1244+324    4C32.41         0.949        1.67         0.79         50.      0.30    Q    24,25                    
1253+104                    0.824        1.05         0.80         21.     -0.36    Q    21,23,24                 
1302-102                    0.286        0.44   i    -0.17       1185.      0.05    Q    24,26                    
1308+182    4C18.36         1.677        1.35         0.83         17.3             Q    21,23,24                 
1351+267                    0.31         0.527        0.69         40.7             Q    24,25                    
1351+318                    1.326        0.730        0.69         37.0             Q    24,25                    
1354+258                    2.032        1.042        0.69         19.2             Q    24,25                    
1400+162    4C16.39         0.245        1.93         0.46        130.      0.32    Q    21,23,24                 
1415+172                    0.821        1.02         0.54         18.              Q    21,23,24                 
1420+326                    0.685        0.530        0.19        368.      0.07    Q    24,25                    
1425+267                    0.3638       0.752        0.65         46.1     0.68    Q    24,25                    
1431+32                     0.9355       0.650        0.85         18.3             Q    24,25                    
1442+117                    0.852        0.74         0.51         73.      0.30    Q    21,23,24                 
1511+103                    1.546        0.74         0.88         11.9             Q    21,23,24                 
1522+155                    0.628        0.64   i     0.05        316.     -0.05    Q    24,26                    
1524+101    4C10.43         1.358        1.33         0.70        117.      0.20    Q    21,23,24                 
1525+227                    0.253        0.783        0.35         43.     -0.38    Q    24,25                    
1540+110                    0.992        0.92         0.90         30.      0.15    Q    21,23,24                 
1554-203                    1.945        0.38   i     0.81         28.0             Q    24,26                    
1555+332                    0.942        0.310        0.36         74.              Q    24,25                    
1608+113                    0.457        0.95         0.88         54.      0.63    Q    21,23,24                 
1616+851                    0.183        2.14   i     0.61        147.              G    24                       
1623+173                    0.552        1.17         0.77          9.      0.21    Q    21,23,24                 
1638+398    NRAO512         1.666        0.75        -0.14        752.              Q    24,26                    
1700+180    4C17.73         1.424        1.35         0.74         19.              Q    21,23,24                 
1115+536                    1.2414       2.64   i     0.83         23.              Q    24,26                    
1713+641                    0.078        0.53   i     0.48         18.      0.49    G    24,26                    
1744+557    4CP55.33A       0.031        0.84   i     0.43        265.     -0.06    G    24,26                    
1807+279    4C27.41         1.76         1.740        0.51        356.              Q    24,25                    
1827+387                    1.08         0.545        0.69         49.              Q    24,25                    
1951+498                    0.466        1.35   i     0.70         91.0     0.076   Q    24,26                    
2025+117                    1.92         0.52   i     0.99         18.              Q    24,26                    
2131+175    4C17.87         1.215        1.13         0.81          7.              Q    21,23,24                 
2201+315    4C31.63         0.297        2.99        -0.10       1500.     -0.26    Q    24,25                    
2209+152                    1.502        0.79   i     0.90         26.2             Q    21,23,24                 
2213-167                    0.074        0.44   i     0.84          4.9             G    24,26                    
2217+087    4C08.66         0.623        1.8          0.64         27.4    -0.19    Q    24                       
2322+110                    1.965        0.55   i     0.69         76.              Q    24,26                    
2328+167                    0.284        0.43   i     0.72         25.      1.70    Q    24,26                    
2333+019                    1.871        0.61   i     0.58         36.              Q    24,26                    
1203+043                    0.6285       4.67         1.08          7.0             G    36                       
